Quasar Selection Based on Photometric Variability

We develop a method for separating quasars from other variable point sources using SDSS Stripe 82 light curve data for ~10,000 variable objects. To statistically describe quasar variability, we use a damped random walk model parametrized by a damping time scale, tau, and an asymptotic amplitude (structure function), SF_inf. With the aid of an SDSS spectroscopically confirmed quasar sample, we demonstrate that variability selection in typical extragalactic fields with low stellar density can deliver complete samples with reasonable purity (or efficiency, E). Compared to a selection method based solely on the slope of the structure function, the inclusion of the tau information boosts E from 60% to 75% while maintaining a highly complete sample (98%) even in the absence of color information. For a completeness of C=90%, E is boosted from 80% to 85%. Conversely, C improves from 90% to 97% while maintaining E=80% when imposing a lower limit on tau. With the aid of color selection, the purity can be further boosted to 96%, with C= 93%. Hence, selection methods based on variability will play an important role in the selection of quasars with data provided by upcoming large sky surveys, such as Pan-STARRS and the Large Synoptic Survey Telescope (LSST). For a typical (simulated) LSST cadence over 10 years and a photometric accuracy of 0.03 mag (achieved at i~22), C is expected to be 88% for a simple sample selection criterion of tau>100 days. In summary, given an adequate survey cadence, photometric variability provides an even better method than color selection for separating quasars from stars.

==> targets.dat <==
# S82 QSO targets selected based on DRW variability: 
# tau>100d, i<19, and Delta L_noise>2. C. MacLeod et al. 7/27/10
# ID ra dec i ug gr ri iz log[tau(days)] SFinf(mag) outlier_flag
7912248 340.000458  0.304811 15.73  2.32  1.43  1.24  0.68  2.33905  0.26452  1  
46516   3.922421 -0.331890 17.97  2.02  0.87  0.35  0.19  2.05934  0.06217  0  
48527   2.699158 -0.234567 13.67  1.95  0.70  0.22  0.11  5.00000  1.39269  1  
49736   2.559621  0.994134 14.03  2.51  1.43  0.91  0.47  3.12892  0.99590  1  
62498   2.257608 -0.340567 16.46  1.75  0.67  0.23  0.10  5.00000  1.24123  1  
76298   4.411186 -1.065956 18.29  1.64  1.02  0.38  0.23  2.38766  0.14652  1  
90659   2.841125 -0.155149 18.08  1.45  0.53  0.33  0.14  3.11744  0.20985  0  
102903   0.478764 -0.832351 18.41  1.23  0.26  0.27  0.07  3.31680  0.26046  0  
115800   1.948332 -0.048713 16.10  2.52  1.41  1.01  0.57  5.00000  0.62209  0  
122617   2.691970  0.846520 17.16  1.97  0.85  0.32  0.18  3.08307  0.16878  0  
128604   3.466411 -0.989116 18.98  0.99  0.23  0.08 -0.08  3.26085  0.25658  0  
136618  11.934210  1.132882 15.75  0.92  0.31  0.12  0.02  3.28220  0.09499  0  
160492  10.983129  0.580292 15.64  1.85  0.64  0.20  0.09  3.40974  0.30009  1  
183735  13.316308  0.289286 14.10  2.31  1.29  0.78  0.45  5.00000  0.87873  0  
188317  13.211301 -0.987510 18.54  0.90  0.26  0.08 -0.02  2.89210  0.21978  0  
198413  14.221073  1.104032 18.49  0.92  0.28  0.33  0.00  3.20856  0.22244  0  
228928  12.889953  0.272029 18.84  1.73  0.95  0.44  0.27  2.67003  0.08284  0  
229688  12.770283 -1.031179 18.93  0.64  0.12  0.08  0.13  2.98800  0.33975  0  
259105  12.556499  1.212604 17.33  2.49  1.40  0.77  0.45  5.00000 13.14781  1  
284348 350.013611 -0.680910 17.40  2.34  1.33  0.75  0.44  4.21936  0.44253  0  
300365 352.057190  0.087083 16.24  2.38  1.16  0.53  0.33  5.00000  0.65895  0  
300552 351.992645 -0.665652 16.56  2.63  1.41  0.80  0.44  5.00000  1.47521  1  
302087 353.069885  0.767395 15.95  2.40  1.16  0.45  0.25  3.56467  1.34572  1  
306669 352.204803  1.250164 17.91  2.33  1.02  0.39  0.21  3.02354  0.34488  1  
314175 350.853424  0.737895 16.82  0.93  0.50  0.11  0.03  3.37407  0.14390  0  
319837 352.034973  0.986097 17.05  2.55  1.11  0.53  0.27  3.23191  2.69535  0  
322320 352.390320 -0.111640 17.08  1.75  0.86  0.38  0.24  2.23749  0.17163  0  
339125 351.459412 -0.083973 15.61  2.68  1.51  1.02  0.54  3.32860  0.05860  0  
366588 351.798218  1.246397 17.78  0.30 -0.07  0.11  0.11  2.99043  0.26564  0  
371010 353.690033 -0.385498 15.37  2.64  1.35  1.42  0.74  2.22232  0.53683  0  
383771 352.008759 -0.573698 16.65  2.65  1.43  0.76  0.42  3.23385  0.36117  1  
388251 353.250916 -0.341812 18.80  1.17  0.45  0.09  0.03  2.99152  0.15470  0  
390880 354.248077  0.645427 18.81  0.77  0.18  0.06  0.04  3.41733  0.20806  0  
409771 352.750183  0.869230 17.77  1.67  0.90  0.31  0.16  2.11001  0.09279  0  
419666 347.898621 -1.154280 12.87  2.42  1.25  0.68  0.37  2.33216  0.16869  1  
422997 346.997833  0.994283 16.37  2.49  1.42  0.91  0.48  2.08825  0.25362  1  
428940 345.616669 -0.707747 18.87  0.68  0.39  0.23  0.32  3.06405  0.24222  0  
433936 349.534760  0.197694 18.73  0.06  0.21 -0.00 -0.06  2.33942  0.11945  0  
437643 345.156586  0.941584 16.06  1.79  0.67  0.24  0.10  2.17026  0.67129  1  
441341 345.203430  0.198354 18.99  0.09  0.07  0.07  0.19  2.51467  0.12936  0  
458221 348.151276  1.081209 16.73  2.48  1.42  1.06  0.56  3.04280  0.17770  1  
472706 349.511078 -0.738331 14.82  2.71  1.45  1.33  0.69  5.00000  0.15626  0  
479339 347.343536 -1.227958 13.86  2.00  0.82  0.35  0.21  5.00000  0.87873  0  
482425 348.547577 -1.053811 18.83  0.53  0.13  0.20  0.08  2.18591  0.24304  0  
493214 348.344788 -1.052154 18.04  0.22  0.21  0.36  0.13  2.96008  0.18121  0  
505122 345.818359 -0.203195 18.96  0.10  0.12  0.19 -0.04  2.91561  0.21024  0  
505879 349.403534 -0.237710 18.99  0.68  0.18  0.07  0.24  2.80814  0.11583  0  
517636 345.674408  0.963057 15.73  2.12  0.98  0.45  0.28  2.38561  0.13841  0  
520273 348.322601  0.367132 18.62  2.21  1.16  0.47  0.26  5.00000  0.93079  0  
528402 346.551300 -1.052333 18.99  0.38  0.05  0.30  0.11  2.58246  0.21566  0  
533312 345.260864 -1.133449 16.93  2.32  1.50  1.50  0.81  2.15883  0.37351  1  
536693 347.231201  0.618244 17.08  0.17  0.08  0.21 -0.03  3.42284  0.21516  0  
539764 348.900543  0.232900 18.91  1.07  0.36  0.06  0.32  2.97749  0.13707  0  
541144 349.849335  0.691016 18.83  1.37  0.53  0.10  0.24  5.00000  1.75329  0  
542273 347.226562 -0.644268 18.23  1.68  0.10  0.01 -0.00  5.00000  1.24123  0  
550059 346.469391  1.119749 17.37  2.17  1.37  1.44  0.75  5.00000  0.62209  0  
550913 345.556335  0.462491 15.20  2.33  1.04  0.42  0.17  2.43309  0.12522  0  
583658  19.041250 -0.300298 18.34  0.96  0.77  0.32  0.40  2.25484  0.12253  0  
601309  18.895170 -0.144628 17.61  0.95  0.36  0.16  0.02  5.00000  2.47659  1  
601371  16.242502 -1.086888 18.76  0.96  0.29  0.20  0.01  3.01138  0.18069  0  
615262  18.756418  0.717328 16.42  1.45  0.70  0.32  0.17  2.77031  0.16049  0  
641632  17.264032 -1.042868 16.79  2.48  1.37  0.90  0.47  2.49639  0.16079  1  
660958  18.368818 -0.095824 14.31  1.84  0.68  0.26  0.13  5.00000  6.22090  1  
683944  19.751341 -0.032442 18.04  1.07  0.29  0.08  0.05  3.30651  0.18971  0  
684534  15.229307 -0.982499 18.69  0.89  0.33  0.12  0.05  2.63923  0.06415  0  
691455  19.894892 -0.294803 18.31  2.12  0.98  0.37  0.23  2.30055  0.09984  0  
695102  18.711277 -1.021411 18.81  0.21  0.06  0.24 -0.09  2.01422  0.10759  1  
699764  17.032021  0.793163 18.64  1.01  0.44  0.17  0.10  3.05793  0.10062  0  
710991  18.497093  0.458190 17.63  2.38  1.27  0.56  0.32  3.27004  0.57709  1  
714321 340.067657  0.578794 13.74  2.58  1.25  0.48  0.24  2.91439  0.11356  0  
740054 343.326599 -0.279973 18.20 -0.02  0.33  0.12 -0.02  3.31191  0.32564  0  
744044 343.897919  0.220414 18.51  0.34  0.29  0.35  0.16  5.00000  1.56262  0  
746521 343.033661 -0.672224 16.74  2.48  1.33  0.73  0.45  2.10729  0.10357  1  
759691 342.065430  0.880673 15.57  2.43  1.37  0.66  0.35  2.24169  0.07676  0  
767443 344.325928  0.879147 15.68  2.32  1.34  1.11  0.57  2.57897  0.94587  1  
778739 343.401764 -0.412667 12.99  1.30  0.48  0.12  0.05  2.15739  1.73059  0  
784129 344.350220 -0.620340 18.97  0.30  0.11 -0.05  0.17  2.86840  0.18593  0  
785650 344.412811  0.172882 15.35  2.43  1.35  0.73  0.44  5.00000  0.82957  0  
792063 340.982910 -0.443452 18.59  1.12  0.44  0.15  0.09  2.19403  0.06229  0  
796539 341.021698  0.860041 17.28  2.33  1.35  0.64  0.36  5.00000  1.65521  1  
796574 340.732758 -0.118481 18.39  1.55  0.78  0.27  0.17  2.46165  0.07734  0  
799813 342.031006  0.221987 18.86  0.49 -0.08  0.23  0.21  2.10818  0.10590  0  
806012 344.389374  1.012513 16.05  2.50  1.40  0.80  0.44  2.13465  0.76496  1  
813543 341.121338  0.202220 13.73  1.48  0.57  0.20  0.11  5.00000  5.87291  1  
824828 343.722809 -1.246710 17.78  1.55  0.68  0.24  0.12  3.09123  0.10336  0  
825249 344.312134  0.955580 14.37  2.56  1.34  0.59  0.29  2.08176  0.29098  1  
825473 343.708496 -0.252530 17.81  1.56  0.54  0.17  0.23  5.00000 27.78776  0  
825521 344.856720 -1.261037 18.72  0.65  0.41  0.08  0.26  2.47848  0.23194  0  
826620 344.552673  1.042395 16.05  2.47  1.10  0.41  0.22  2.18839  0.34252  1  
829670 344.668152  0.978222 15.18  2.56  1.13  0.39  0.19  2.16290  0.78003  1  
836946 344.101349  1.198377 17.60  0.68  0.18  0.10  0.12  5.00000  0.78317  0  
836980 343.480499  0.862817 18.97  0.76  0.06  0.11  0.27  3.57100  0.53279  0  
856345 340.346130  0.889740 17.44  2.02  0.88  0.32  0.16  5.00000  1.96722  1  
857449 340.399353 -1.064260 18.27  0.11  0.18 -0.00 -0.06  2.61344  0.11852  0  
861201 344.085083  0.906308 15.20  1.23  0.50  0.17  0.06  2.09231  0.06973  0  
873759 344.820496  0.857059 17.49  2.24  1.46  0.79  0.45  2.69926  0.13351  0  
874030 341.644287  0.115630 18.96  0.90  0.28  0.09 -0.00  2.24209  0.05510  0  
884169  21.124800  1.115720 17.66  2.09  1.35  0.76  0.43  5.00000 11.06251  1  
885277  24.671377  1.072005 18.55  1.47  0.63  0.24  0.13  5.00000  0.82957  0  
907118  24.303818 -0.651006 18.06  0.81  0.12  0.08  0.09  5.00000  1.24123  0  
909443  23.154335  0.472813 15.56  1.03  0.35  0.11  0.02  2.41422  1.24349  1  
916831  23.741961 -0.380266 15.77  2.01  0.91  0.44  0.28  3.67523  0.19907  0  
947097  24.539736 -1.155616 16.71  0.04  0.09 -0.20  0.37  2.19113  0.13723  0  
966612  23.709484  0.593670 17.42  0.75  0.13  0.05  0.06  5.00000  1.96722  0  
984760  24.190018  0.625587 16.58  2.30  1.22  0.61  0.36  5.00000  0.65895  0  
1002019  24.714233  0.983858 16.78  2.86  0.81  0.95  0.76  2.00863  0.58538  0  
1025351 335.794220 -0.424658 15.67  1.09  0.38  0.12  0.02  5.00000  0.11063  0  
1035686 339.274261 -0.785904 16.59  2.73  1.41  0.83  0.42  2.01664  0.54706  1  
1046154 339.257782  0.748103 13.95  2.16  0.88  0.28  0.13  5.00000  0.73936  1  
1069757 335.537964  0.744461 16.67  1.46  0.59  0.22  0.07  3.29315  0.11212  0  
1070095 336.462799  1.264313 17.74  0.34  0.04 -0.04  0.08  5.00000  1.56262  0  
1074088 339.516266  0.860345 15.66  2.47  1.10  0.39  0.20  5.00000  3.11784  1  
1077378 339.876740 -1.260627 18.10  0.56  0.37  0.16  0.19  2.95678  0.20689  0  
1116876 335.346649 -0.668318 16.10  2.56  1.34  0.62  0.35  5.00000  1.96722  1  
1131700 336.338074  0.848749 15.76  2.30  1.45  0.91  0.49  5.00000  2.47659  1  
1140113 335.867615 -1.211417 18.81  1.00  0.38  0.15  0.06  2.02351  0.12089  1  
1143366 336.590363  0.681085 18.99  0.04  0.17  0.11 -0.14  2.48644  0.14922  0  
1155444 338.088379 -0.716906 17.86  1.89  0.62  0.11  0.04  5.00000  1.10625  0  
1158073 339.289459  0.855873 15.95  2.47  1.43  0.79  0.42  2.66690  0.25575  1  
1163238 335.946014  0.799645 14.85  2.19  1.10  0.55  0.35  2.44732  0.27946  0  
1165315 338.794312  0.274968 18.09  1.14  0.79  0.28  0.47  2.54304  0.22085  0  
1166194 336.213470 -0.412557 13.74  1.04  0.33  0.08  0.02  2.02711  1.70594  1  
1169739 338.322815 -0.633036 17.99  0.03  0.22  0.01 -0.12  2.97806  0.19380  0  
1189427 339.286957  0.918795 15.51  2.47  1.22  0.44  0.23  2.31841  0.08047  0  
1191051 339.061554 -0.211652 18.38  0.34  0.13  0.01  0.11  3.62326  0.58029  0  
1191934 337.463470  1.089617 18.16  1.27  0.53  0.22  0.09  5.00000  0.93079  0  
1198088 335.940521  0.205626 13.69  2.07  0.89  0.34  0.24  3.04153  0.15332  0  
1201161 335.832855  0.803962 18.74  1.06  0.78  0.31  0.20  2.14221  0.16613  0  
1207986 339.446564 -0.821838 18.80  0.98  0.28  0.10  0.02  2.30211  0.16621  0  
1221024  27.652176  0.476043 16.31  1.80  0.72  0.29  0.15  2.19901  0.33230  1  
1234643  29.199787 -0.213723 18.36  1.47  0.04 -0.76 -0.13  3.59892 12.81990  0  
1272012  28.426365  0.617982 18.92  0.16  0.03  0.04  0.19  2.62289  0.19073  0  
1272722  26.173262  1.240619 16.96  1.01  0.39  0.16  0.06  5.00000  2.62333  1  
1300288  29.000654 -0.653875 18.73  0.74  0.28  0.03  0.20  3.87554  0.34474  0  
1318369  27.442867  1.246892 14.83  1.74  0.69  0.27  0.15  3.22496  0.14027  0  
1319928  28.381718  0.748893 14.27  1.32  0.45  0.13  0.03  5.00000  1.10625  1  
1346630  27.660852 -0.997989 17.02  2.47  1.39  1.04  0.57  2.69842  0.07357  0  
1360863  28.484699  0.539815 14.56  1.45  0.52  0.17  0.06  5.00000  1.47521  1  
1365491 333.892609  0.171573 13.97  2.15  0.92  0.34  0.19  2.58225  0.52203  1  
1373535 331.047150  0.248114 15.44  1.07  0.32  0.09 -0.02  2.54475  0.61825  1  
1392130 330.689240  1.149677 18.52  0.09  0.09  0.14  0.09  2.07406  0.23207  1  
1403402 334.656219 -0.292136 17.97  0.99  0.61  0.50  0.28  2.73148  0.13099  0  
1424605 331.310760  0.146080 15.26  3.06  2.43  1.23  0.76  2.44124  1.59355  0  
1430191 332.873871  0.570090 18.34  1.19  1.04  0.28  0.23  2.87019  0.23488  0  
1431246 333.090973  0.723634 18.70  0.17  0.19 -0.04  0.09  3.18651  0.26719  0  
1437582 334.604340  0.407353 18.46  0.33  0.20 -0.04  0.11  2.82419  0.25481  0  
1471683 333.524811 -1.009034 16.62  1.27  0.45  0.15  0.06  2.44968  0.13853  0  
1479038 333.990448 -0.487067 13.50  2.27  1.09  0.50  0.29  4.90000  1.04437  0  
1496900 330.369263  0.786810 15.98  0.91  0.17  0.02 -0.06  2.43570  0.12234  0  
1507496 330.667053  0.077295 13.96  1.93  0.84  0.34  0.20  2.66243  0.11377  0  
1516124 334.645386 -1.248193 18.67  0.44  0.66  0.62  0.22  3.24265  0.49749  0  
1524147 334.195435  0.580402 16.79  2.28  1.36  0.87  0.50  2.07370  0.09447  0  
1528873 330.067444  0.737807 16.98  2.27  1.42  0.90  0.48  2.60580  0.06911  0  
1530901 334.697601 -1.212415 18.13  1.28  0.55  0.17  0.00  4.86667  1.19451  0  
1533709 332.168213  1.198525 18.95  1.36  0.50  0.20  0.11  3.05889  0.13987  0  
1540239 331.791748  0.730344 16.99  1.46  0.70  0.31  0.20  2.12592  0.10258  0  
1545011 334.009674  0.974059 17.68  1.08  0.09  0.12  0.01  5.00000  0.82957  0  
1585512  34.868088  1.005877 18.40  2.37  1.16  0.59  0.38  5.00000  0.87873  0  
1585562  34.860588 -1.182559 18.77  2.46  0.84  0.56  0.30  2.65251  0.17851  0  
1590497  31.448540 -0.423353 18.04  1.49  0.63  0.21  0.08  2.20398  0.07791  0  
1623262  30.469189  0.539368 13.99  1.05  0.25  0.03 -0.06  5.00000  0.93079  1  
1652518  32.975544 -1.168896 16.69  2.86  1.46  1.26  0.67  2.33576  0.10072  0  
1664209  32.655418 -0.774901 17.39  2.20  1.03  0.40  0.22  2.12209  0.36072  1  
1664632  32.900139 -0.985446 18.66  0.99  0.49  0.39  0.12  2.40726  0.10304  0  
1684159  30.541307 -0.145094 14.23  1.88  0.82  0.37  0.20  3.64491  0.24562  0  
1694438  34.804955 -1.047744 14.56  2.54  1.42  1.34  0.71  5.00000  0.46650  0  
1713110  30.987089  1.200720 18.93  0.79  0.46  0.37  0.01  2.90053  0.23427  0  
1732184 329.410370 -0.376959 15.16  1.97  0.92  0.39  0.22  4.08867  0.47811  0  
1743419 325.969055 -0.254378 17.32  0.10  0.10  0.14 -0.10  3.19157  0.26465  0  
1760442 325.409851  0.381405 18.71  1.53  0.67  0.35  0.20  2.92092  0.17036  0  
1770476 328.406189  0.556638 17.54  2.12  0.98  0.38  0.20  5.00000  1.39269  1  
1777363 329.540253  0.490687 13.87  2.45  1.09  0.34  0.21  3.13403  0.18882  1  
1779280 327.561615  1.015416 18.94  2.93  0.42  0.25  0.04  5.00000  1.04437  0  
1781527 326.638947  0.055160 17.67  0.98  0.05  0.07  0.07  4.09450  0.33431  0  
1784559 326.120911 -0.669473 18.71  0.91  0.08  0.08  0.08  7.50000 11.38973  0  
1817622 325.681427 -0.369137 17.79  3.31  1.26  0.59  0.45  3.17005  4.51218  1  
1833438 327.034149  1.210527 15.41  1.31  0.52  0.14  0.01  3.36156  0.12945  0  
1850942 328.062378 -0.864421 17.88  0.66  0.16  0.25 -0.10  2.24920  0.06949  0  
1876060 325.686890  0.757844 18.98  1.25  0.34  0.15  0.39  5.00000  0.98595  0  
1883598 329.018799  0.603246 14.34  2.48  1.35  0.79  0.41  2.73458  0.08889  0  
1885445 327.876587  0.084221 16.77  1.55  0.60  0.21  0.10  5.00000  4.66502  1  
1887828 327.039917 -0.579163 18.57  2.13  1.02  0.41  0.21  5.00000  0.69800  0  
1900925 328.822662 -0.763361 13.29  2.28  1.30  1.56  0.85  2.18179  0.38685  1  
1923374 327.788086  1.035606 15.07  1.40  0.50  0.16  0.05  2.01666  0.08073  1  
1925962 325.332947  0.738504 15.06  1.72  0.64  0.19  0.07  5.00000  1.47521  1  
1943550 327.339050  1.160346 17.70  2.29  1.30  0.58  0.33  2.69722  1.19331  1  
1944630 328.666687  1.249955 17.37  1.16  0.39  0.17  0.03  2.12333  0.44878  1  
1968291 329.387268 -0.230316 16.93  1.32  0.51  0.22  0.13  3.54462  0.20610  0  
1979925  38.981644  0.828644 18.72  0.99  0.37  0.12  0.01  3.10230  0.10208  0  
1987389  39.129635 -0.622874 13.58  1.73  0.63  0.23  0.11  2.08925  1.19893  1  
1988040  38.649059 -0.664058 17.27  2.47  1.27  0.61  0.34  4.11499  0.28075  0  
2002954  36.638287 -0.888411 13.52  3.63  1.47  0.86  0.47  2.20174  0.38182  0  
2007497  38.587486 -0.107474 17.96  1.00  0.41  0.15  0.06  2.77871  0.07784  0  
2012292  36.262318  0.489813 18.55  0.78  0.37  0.05  0.18  3.66588  0.34672  0  
2026043  37.237854 -0.323412 17.45  2.64  1.35  0.68  0.39  2.96627  0.06413  0  
2038866  38.472469  0.748983 16.36  0.84  0.22  0.07  0.00  5.00000  1.10625  1  
2042671  38.894791  1.065190 15.87  1.15  0.40  0.13  0.05  3.78585  0.18228  0  
2051835  37.157860 -0.957425 18.83  1.60  0.82  0.31  0.22  5.00000  0.58729  0  
2055565  37.519096  0.809312 18.79  1.10  1.01  0.22  0.19  7.50000  7.09894  0  
2067975  38.645325 -1.256896 18.65  1.52  1.06  0.37  0.27  2.15844  0.15585  1  
2072959  35.382450  0.663692 18.66  1.18  0.65  0.34  0.32  2.04101  0.23813  0  
2102409  38.162037  0.617483 17.78  1.72  1.39  0.29  0.15  5.00000 44.04063  0  
2105835  38.248322  0.800500 18.95  0.71  0.20  0.13  0.22  5.00000  2.47659  0  
2111011  36.690514  1.121527 16.23  2.11  0.93  0.35  0.19  5.00000  2.47659  0  
2117380  35.031853 -1.125285 18.09  4.10  1.02  0.42  0.15  2.91576  0.21599  0  
2130441  37.244602 -1.075495 15.87  2.42  1.09  0.49  0.30  2.45815  0.09085  0  
2137559  38.656334 -0.155520 18.88  1.00  0.42  0.18  0.31  3.00925  0.19172  0  
2138349  37.166050  0.084680 17.85  2.40  1.04  0.45  0.24  2.25279  0.15849  1  
2478725  40.174122  0.396067 17.32  2.54  1.41  0.88  0.48  2.96741  0.17525  0  
2479276  41.168228 -0.016829 17.97  2.22  0.91  0.31  0.18  5.00000  2.62333  1  
2495974  42.357212 -0.361530 14.90  2.63  1.36  0.68  0.34  5.00000  2.94343  1  
2496583  43.030434 -1.228642 18.46  0.77  0.16  0.00  0.17  3.76873  0.45652  0  
2514456  43.913712 -0.203421 17.19  2.65  1.42  1.18  0.66  5.00000  0.62209  0  
2517766  42.476189 -1.047878 12.93  1.21  0.37  0.10  0.01  5.00000  1.39269  1  
2521990  42.489815  1.175792 18.85  0.72  0.71  0.44  0.06  2.42904  0.12034  0  
2522550  44.123295  0.897029 13.76  1.22  0.48  0.13 -0.00  2.87562  0.07379  0  
2525523  42.346527 -0.138843 18.86  0.62  0.19 -0.03  0.16  2.29967  0.20802  0  
2531845  40.254032 -0.086829 13.64  1.20  0.35  0.09 -0.00  2.89075  0.31301  1  
2533277  44.002426 -1.262077 18.17  0.37  0.61  0.22  0.08  3.39662  0.23267  0  
2542488  43.242668  0.085894 18.97  1.96  0.53  0.13 -0.08  5.00000 44.04063  0  
2563748  44.610413 -0.243414 16.33  2.22  1.42  1.58  0.85  2.26499  0.56227  1  
2598611  40.302589 -0.879388 17.63  1.01  0.23 -0.03 -0.08  2.40193  2.52875  0  
2611480  43.670467 -0.045153 18.95  1.57  0.65  0.25  0.31  2.59585  0.17459  1  
2619426  44.586418  1.098880 16.80  2.17  1.32  1.38  0.71  2.37809  0.02423  0  
3033540  47.717201  0.884295 18.34  1.54  0.19  0.06  0.03  3.04944  0.17868  0  
3048790  49.189644  1.259979 13.87  2.23  1.10  0.56  0.35  5.00000  1.04437  0  
3065287  49.950760  1.207604 18.78  0.20  0.20 -0.14 -0.16  2.67948  0.37774  0  
3065763  47.633057  0.931014 16.80  2.29  1.16  0.50  0.24  2.50178  0.38899  0  
3079569  48.059341  0.543079 18.97  1.13  0.86  0.35  0.13  2.05645  0.18109  1  
3104096  45.299786 -0.553857 16.80  0.86  0.23 -0.00 -0.19  2.58638  1.64806  0  
3105812  48.504322 -0.857551 13.33  1.57  0.55  0.14  0.07  2.47259  0.14324  0  
3106135  48.220139  1.257058 16.09  2.41  1.13  0.43  0.24  5.00000  0.65895  0  
3111053  46.269276 -1.225501 13.08  1.22  0.38  0.11  0.01  3.49424  0.85993  0  
3147097  49.434925  0.625520 17.01  1.31  0.48  0.15  0.06  2.56538  0.53098  1  
3162564  48.603142  1.111235 15.90  1.18  0.57  0.25  0.14  2.22549  0.11101  1  
3878544 359.950958  0.918814 17.24  2.29  1.16  0.55  0.32  3.04584  0.11775  0  
3882458 358.628082 -0.851246 15.48  1.73  0.63  0.22  0.10  2.21484  0.55017  1  
3896975 359.938324 -0.849319 18.11  1.32  0.57  0.39 -0.02  5.00000  2.47659  0  
3903156 355.581543 -0.261392 17.89  2.48  1.37  0.94  0.51  2.56963  1.07464  1  
3910312 359.829376 -0.231054 18.55  0.97  0.23  0.05 -0.01  3.05525  0.17006  0  
3941001 359.199799 -0.796633 16.78  2.70  1.34  1.02  0.55  5.00000  1.47521  1  
3950443 356.979279 -0.059229 18.39  0.96  0.56  0.40  0.03  3.31220  0.28385  0  
3968053 357.097473 -0.613373 18.90  0.04  0.17 -0.06 -0.18  3.50225  0.43146  0  
3972334 356.877106  1.126935 15.28  2.55  1.27  0.51  0.26  5.00000  0.09859  1  
3990854 358.393677  0.442559 15.67  1.04  0.33  0.12  0.03  3.10725  0.20394  1  
3994293 356.592041  0.171071 17.90  2.15  0.92  0.32  0.17  2.11594  0.30381  1  
3995101 357.069672  1.095822 17.87  2.27  1.30  0.58  0.32  2.28968  0.08161  0  
4001168 356.844482  1.151467 16.57  2.57  1.34  0.65  0.36  2.68690  0.01495  1  
4018943   7.766937  1.209010 13.22  2.38  1.06  0.35  0.19  5.00000  0.93079  0  
4039535   9.379085 -0.203343 17.44  2.22  1.27  0.82  0.44  4.30263  0.92672  0  
4071633   9.826422 -0.848022 18.44  0.98  0.61  0.35  0.13  2.58962  0.10014  0  
4095523   7.126325  0.427437 15.97  1.54  0.57  0.21  0.10  3.44343  0.36656  1  
4120392   8.843568  0.469954 13.65  1.81  0.72  0.28  0.15  4.73758  1.69863  1  
4124533   5.321308 -0.478242 18.61  0.66  0.15  0.16  0.01  2.87609  0.14075  0  
4133316   9.588542 -0.475648 13.05  2.03  0.76  0.27  0.10  2.64755  0.26219  1  

